$\Lambda_b \to \Lambda$ Form Factors from Light-Cone Sum Rules with $\Lambda$-Baryon Distribution Amplitudes

We compute the $\Lambda_b \to \Lambda$ transition form factors using light-cone sum rules based on $\Lambda$-baryon distribution amplitudes, including contributions up to twist--6. The analysis is performed for pseudoscalar, vector, and axial-vector $b\to s$ currents and for different choices of the $\Lambda_b$ interpolating current. We find that only the pseudoscalar interpolating current leads to numerically stable and phenomenologically viable form factors. The resulting form factors are parametrised using a $z$-expansion and applied to the rare decay $\Lambda_b \to \Lambda \ell^+ \ell^-$, yielding predictions for branching ratios in the low-$q^2$ region.

==> Anc/fitted_coefficients.txt <==
### LCSR-only z-expansion statistics
### From per-draw K=2 fits: F(q^2) = P(q^2)*(a0 + a1*z + a2*z^2)

Number of LCSR draws = 1000


=========================================
 Form factor: fplus (LCSR-only)
=========================================

Pole mass: m_pole = 5.416000 GeV

Central values (a0, a1, a2):
a0 =  6.19645011e-01   ±  3.195e-01
a1 = -3.63517670e+00   ±  1.879e+00
a2 =  6.09284755e+00   ±  3.150e+00

Covariance matrix (3×3):
 1.02053799e-01 -6.00341942e-01  1.00633085e+00
-6.00341942e-01  3.53180980e+00 -5.92036453e+00
 1.00633085e+00 -5.92036453e+00  9.92471594e+00

Correlation matrix (3×3):
 1.000000 -0.999966  0.999924
-0.999966  1.000000 -0.999979
 0.999924 -0.999979  1.000000


=========================================
 Form factor: fperp (LCSR-only)
=========================================

Pole mass: m_pole = 5.416000 GeV

Central values (a0, a1, a2):
a0 =  1.40846961e+00   ±  7.271e-01
a1 = -9.34911208e+00   ±  4.835e+00
a2 =  1.68920448e+01   ±  8.743e+00

Covariance matrix (3×3):
 5.28618978e-01 -3.51500624e+00  6.35653806e+00
-3.51500624e+00  2.33732263e+01 -4.22682817e+01
 6.35653806e+00 -4.22682817e+01  7.64391020e+01

Correlation matrix (3×3):
 1.000000 -0.999989  0.999980
-0.999989  1.000000 -0.999994
 0.999980 -0.999994  1.000000


=========================================
 Form factors: gplus & gperp (joint LCSR-only)
 Shared parameter: a0_gpp
=========================================

Pole mass: m_pole = 5.750000 GeV

Central values (5 parameters):
a0_shared    =  4.34352032e-01   ±  2.232e-01
a1_gplus     = -2.32349779e+00   ±  1.198e+00
a2_gplus     =  3.85293990e+00   ±  1.988e+00
a1_gperp     = -2.42572546e+00   ±  1.251e+00
a2_gperp     =  4.08216572e+00   ±  2.106e+00

Covariance matrix (5×5):
 4.98186681e-02 -2.67424657e-01  4.43758769e-01 -2.79130413e-01  4.70007712e-01
-2.67424657e-01  1.43568396e+00 -2.38238106e+00  1.49856381e+00 -2.52341200e+00
 4.43758769e-01 -2.38238106e+00  3.95356201e+00 -2.48670827e+00  4.18750307e+00
-2.79130413e-01  1.49856381e+00 -2.48670827e+00  1.56423326e+00 -2.63402288e+00
 4.70007712e-01 -2.52341200e+00  4.18750307e+00 -2.63402288e+00  4.43562640e+00

Correlation matrix (5×5):
 1.000000 -0.999945  0.999900 -0.999909  0.999842
-0.999945  1.000000 -0.999971  0.999989 -0.999957
 0.999900 -0.999971  1.000000 -0.999953  0.999962
-0.999909  0.999989 -0.999953  1.000000 -0.999980
 0.999842 -0.999957  0.999962 -0.999980  1.000000



############################################################
############################################################



### Full z-expansion statistics for Combined LCSR and lattice-QCD form factors for $\Lambda_b \to \Lambda$
### K=2: F(q^2) = P(q^2)*(a0 + a1*z + a2*z^2)


=========================================
 Form factor: fplus
=========================================

Pole mass:  m_pole = 5.416000 GeV

Central values (a0, a1, a2):
a0 =  4.26808529e-01   ±  2.782e-02
a1 = -1.26833738e+00   ±  4.707e-01
a2 = -2.44774413e-01   ±  1.459e+00

Covariance matrix (3×3):
 7.74012375e-04 -1.22313679e-02  3.56063875e-02
-1.22313679e-02  2.21570968e-01 -6.76055176e-01
 3.56063875e-02 -6.76055176e-01  2.12858690e+00

Correlation matrix (3×3):
 1.000000 -0.933995  0.877219
-0.933995  1.000000 -0.984419
 0.877219 -0.984419  1.000000



=========================================
 Form factor: fperp
=========================================

Pole mass:  m_pole = 5.416000 GeV

Central values (a0, a1, a2):
a0 =  5.20324073e-01   ±  3.688e-02
a1 = -1.42444724e+00   ±  6.405e-01
a2 = -5.43048837e-01   ±  2.006e+00

Covariance matrix (3×3):
 1.36043134e-03 -2.19888920e-02  6.45948002e-02
-2.19888920e-02  4.10249197e-01 -1.26446330e+00
 6.45948002e-02 -1.26446330e+00  4.02568660e+00

Correlation matrix (3×3):
 1.000000 -0.930767  0.872849
-0.930767  1.000000 -0.983926
 0.872849 -0.983926  1.000000



=========================================
 Form factor: gplus
=========================================

Pole mass:  m_pole = 5.750000 GeV

Central values (a0, a1, a2):
a0 =  3.48378294e-01   ±  2.216e-02
a1 = -1.03136872e+00   ±  3.990e-01
a2 =  3.28010779e-02   ±  1.277e+00

Covariance matrix (3×3):
 4.91030642e-04 -8.18516855e-03  2.43950369e-02
-8.18516855e-03  1.59203761e-01 -4.99619907e-01
 2.43950369e-02 -4.99619907e-01  1.63087449e+00

Correlation matrix (3×3):
 1.000000 -0.925756  0.862059
-0.925756  1.000000 -0.980512
 0.862059 -0.980512  1.000000



=========================================
 Form factor: gperp
=========================================

Pole mass:  m_pole = 5.750000 GeV

Central values (a0, a1, a2):
a0 =  3.53294497e-01   ±  2.247e-02
a1 = -1.25154379e+00   ±  4.186e-01
a2 =  6.59883939e-01   ±  1.338e+00

Covariance matrix (3×3):
 5.04899513e-04 -8.62166502e-03  2.57665724e-02
-8.62166502e-03  1.75254589e-01 -5.51601155e-01
 2.57665724e-02 -5.51601155e-01  1.79030988e+00

Correlation matrix (3×3):
 1.000000 -0.916545  0.857018
-0.916545  1.000000 -0.984751
 0.857018 -0.984751  1.000000




